A SHACL-based Data Consistency Solution for Contract Compliance Verification (Extended Paper)

In recent years, there have been many developments for GDPR-compliant data access and sharing based on consent. For more complex data sharing scenarios, where consent might not be sufficient, many parties rely on contracts. Before a contract is signed, it must undergo the process of contract negotiation within the contract lifecycle, which consists of negotiating the obligations associated with the contract. Contract compliance verification (CCV) provides a means to verify whether a contract is GDPR-compliant, i.e., adheres to legal obligations and there are no violations. The rise of knowledge graph (KG) adoption, enabling semantic interoperability using well-defined semantics, allows CCV to be applied on KGs. In the scenario of different participants negotiating obligations, there is a need for data consistency to ensure that CCV is done correctly. Recent work introduced the automated contracting tool (ACT), a KG-based and ODRL-employing tool for GDPR CCV, which was developed in the Horizon 2020 project smashHit (https://smashhit.eu). Although the tool reports violations with respect to obligations, it had limitations in verifying and ensuring compliance, as it did not use an interoperable semantic formalism, such as SHACL, and did not support users in resolving data inconsistencies. In this work, we propose a novel approach to overcome these limitations of ACT. We semi-automatically resolve CCV inconsistencies by providing repair strategies, which automatically propose (optimal) solutions to the user to re-establish data consistency and thereby support them in managing GDPR-compliant contract lifecycle data. We have implemented the approach, integrated it into ACT and tested its correctness and performance against basic CCV consistency requirements.

==> figures/ccv-evaluation.txt <==
0   1.034
0   1.105
0   1.142
0   1.147
0   1.186
0   1.215
0   1.232
0   1.349
0   1.391
0   1.533
14	1.120
17	1.144
17	1.225
18	1.127
19	1.180
20	1.170
19	1.193
21	1.231
22	1.306
23	1.245
74	1.300
74	1.424
74	1.530
90  1.122
77	1.544
78	1.248
82	1.335
83	1.258
84	1.435
85	1.275
105	1.129
106	1.171
117	1.173
123	1.182
131	1.104
133	1.204
134	1.172
136	1.186
136	1.213
147	1.145
173	1.366
181	1.419
182	1.266
183	1.287
184	1.181
190	1.387
193	1.293
197	1.295
198	1.324
212	1.347
329	1.522
269	1.550
274	1.409
280	1.368
281	1.438
301	1.483
305	1.536
314	1.850
333	1.742
358	1.629
343	1.539
373	1.588
376	1.724
378	1.817
379	1.751
408	1.787
422	1.834
427	1.735
447	1.920
449	1.832
418	1.785
456	1.802
461	1.827
472	1.867
481	1.975
495	2.066
497	1.901
497	2.009
551	2.171
592	2.255
566	2.160
590	2.341
600	2.370
606 2.539
630	2.497
637	2.526
669	3.003
707	2.971
777 3.264
795	3.893
635	2.604
638	2.458
660	2.644
696	2.966
756	2.934
759	2.849
786	3.414
829	3.231
854 3.282
1234    7.318
709	3.281
715	3.060
773	3.012
839	3.381
870	4.279
876 3.567
937	4.304
941 4.526
974	5.177
1437    9.754
847 4.164
899	4.449
917	3.831
933 4.409
934 3.981
986 4.500
1117    6.446
1195    7.721
1694    17.498
1837    16.293
882		4.299
966		4.799
1096	4.943
1093	5.018
1055	5.081
1081	5.163
1087	5.536
1107	5.543
1248	6.683
1344    7.983
987 4.996
998	4.203
1067	5.361
1085	5.111
1089	4.813
1093	5.669
1142    5.931
1183	5.775
1995	19.235
1938    21.261
1013	5.555
1081	5.929
1173	6.761
1236	6.543
1282	7.331
1305	8.134
1407	8.596
1539	11.878
1641	12.716
2610	64.114
1259	6.850
1297	7.474
1403	9.049
1473    15.021
1476	11.069
1490	10.041
1511	10.336
1889	15.746
1995	21.576
2101	23.321
1182	6.089
1306	7.252
1420	8.572
1475	9.178
1586	10.713
1624	10.957
1694	12.552
1785	13.660
1848	14.582
2016	16.200
1247	6.711
1487	9.224
1615	10.790
1628	10.873
1709	11.649
1770	14.872
1779	14.415
2034	19.602
2039	19.554
2078	20.131
1581	10.072
1598	12.074
1630	11.236
1730	26.697
1990	18.208
1998	20.209
2045	17.734
2056	22.064
2386	34.075
2427	36.055
1627	13.966
1680	13.931
1833	21.548
1876	15.360
1891	15.367
1891	16.021
1981	19.700
2199	22.135
2303	25.084
2134	35.964
1342	6.839
1509	10.044
1610	10.440
1655	12.671
1717	12.697
1854	15.218
1975	15.968
2365	37.390
2584	43.269
2646	50.906
